Joint Variable Selection for Data Envelopement Analysis via Group Sparsity

This study develops a data-driven group variable selection method for data envelopment analysis (DEA), a non-parametric linear programming approach to the estimation of production frontiers. The proposed method extends the group Lasso (least absolute shrinkage and selection operator) designed for variable selection on (often predefined) groups of variables in linear regression models to DEA models. In particular, a special constrained version of the group Lasso with the loss function suited for variable selection in DEA models is derived and solved by a new tailored algorithm based on the alternating direction method of multipliers (ADMM). This study further conducts a thorough evaluation of the proposed method against two widely used variable selection methods -- the efficiency contribution measure (ECM) method and the regression-based (RB) test -- in DEA via Monte Carlo simulations. The simulation results show that our method provides more favorable performance compared with its benchmarks.

==> 00readme.txt <==
Files in this package:

00readme.txt = The file you are just reading
informs3.cls = current INFORMS journal class
Management-Science-template.tex = template 
Management-Science-template.pdf = PDF to visualize the above file
natbib.sty = natbib style, version for which the next file (.bst) is derived
ormsv080.bst = INFORMS BiBTeX style
Sample-Figure.eps = sample figure used in the template
Author-Year-Bib-Sample.pdf = detailed samp[le about the INFORMS style in bibliographies
Style-Instructions.pdf = detailed instruction about the INFORMS house style




==> reviewers_list.txt <==
Management Science reviewers
=============================
DE: Decision Analysis
	James Smith (Duke - Fuqua)
	
AE:	Matthias Ehrgett (Lancaster)
	Steven Lippman (UCLA Anderson)
	Peng Sun	(Duke - Fuqua)

Reviewers:
J. S. Liu, L. Y. Y. Louis, and B. J. Y. Lin W. Lu. Data Envelopment Analysis 1978 { 2010:
A Citation-based Literature Survey. OMEGA, 41(1):3 { 15, 2013.

N. R. Nataraja and A. L. Johnson. Guidelines for Using Variable Selection Techniques in Data
Envelopment Analysis. European Journal of Operational Research, 215:662 { 669, 2011.

J. Ruggiero. Impact Assessment of Input Omission on DEA. International Journal of Infor-
mation Technology & Decision Making, 4(3):359 { 368, 2005.

L. Simar and P. W. Wilson. Testing Restrictions in Nonparametric Eciency Models. Com-
munications in Statistics, 30(1):159 { 184, 2001.

T. Ueda and Y. Hoshiai. Application of Component Analysis for Parsimonious Summarization
of DEA Inputs and/or Outputs. Journal of the Operations Research Society of Japan, 40(4):466
{ 478, 1997.

J. T. Pastor, J. L. Ruiz, and I. Sirvent. A Statistical Test for Nested Radial DEA Models.
Operations Research, 50(4):728 { 735, 2002.

L. Jenkinson and M. Anderson. A Multivariate Statistical Approach to Reducing the Number
of Variables in Data Envelopment Analysis. European Journal of Operational Research, 147:51
{ 61, 2003.

======================================================
Larry Jenkinson,	jenkins-l@rmc.ca
Andrew L. Johnson, 	ajohnson@tamu.edu
JOHN RUGGIERO, 		John.Ruggiero@notes.udayton.edu
John S. Liu, 		johnliu@mail.ntust.edu.tw
Louis Yu-Yang Lu, 	louislu@saturn.yzu.edu.tw
Tohru Ueda,			ueda@st.seikei.ac.jp

=======================================================
DE:
Dimitris Bertsimas, MIT

AE:
Dick den Hertog, Tilburg University
Garud Iyengar, Columbia University
Tom Luo, University of Minnesota

Reviewers:
Shiqian Ma,			sqma@se.cuhk.edu.hk 
Jianing Shi,		jianing@math.ucla.edu
Jonathan Eckstein, 	jeckstei@rci.rutgers.edu 
Larry Jenkinson,	jenkins-l@rmc.ca
Andrew L. Johnson, 	ajohnson@tamu.edu
John S. Liu, 		johnliu@mail.ntust.edu.tw

